Integrating MLSecOps in the Biotechnology Industry 5.0

Biotechnology Industry 5.0 is advancing with the integration of cutting-edge technologies like Machine Learning (ML), the Internet Of Things (IoT), and cloud computing. It is no surprise that an industry that utilizes data from customers and can alter their lives is a target of a variety of attacks. This chapter provides a perspective of how Machine Learning Security Operations (MLSecOps) can help secure the biotechnology Industry 5.0. The chapter provides an analysis of the threats in the biotechnology Industry 5.0 and how ML algorithms can help secure with industry best practices. This chapter explores the scope of MLSecOps in the biotechnology Industry 5.0, highlighting how crucial it is to comply with current regulatory frameworks. With biotechnology Industry 5.0 developing innovative solutions in healthcare, supply chain management, biomanufacturing, pharmaceuticals sectors, and more, the chapter also discusses the MLSecOps best practices that industry and enterprises should follow while also considering ethical responsibilities. Overall, the chapter provides a discussion of how to integrate MLSecOps into the design, deployment, and regulation of the processes in biotechnology Industry 5.0.

==> README.txt <==
Readme for IntechOpen Authoring Template.

The first release IntechOpen-Book.cls (version 0.1) and latex template includes following files:

********************************** Files **********************************

README.txt                   - This file.

User-manual.pdf              - The user manual for how to work with templates

IntechOpen-Book.cls - The IntechOpen Authoring template class file

Sample/IntechOpen-Book.pdf - A sample output for reference

Sample/IntechOpen-Book.tex - The main file of latex template

***************************************************************************

